The Metric Distortion of Randomized Social Choice Functions: C1 Maximal Lottery Rules and Simulations

The metric distortion of a randomized social choice function (RSCF) quantifies its worst-case approximation ratio to the optimal social cost when the voters' costs for alternatives are given by distances in a metric space. This notion has recently attracted significant attention as numerous RSCFs that aim to minimize the metric distortion have been suggested. Since such tailored voting rules have, however, little normative appeal other than their low metric distortion, we will study the metric distortion of well-established RSCFs. Specifically, we first show that C1 maximal lottery rules, a well-known class of RSCFs, have a metric distortion of $4$, which is optimal within the class of majoritarian RSCFs. Secondly, we conduct extensive computer experiments on the metric distortion of RSCFs to obtain insights into their average-case performance. These computer experiments are based on a new linear program for computing the metric distortion of a lottery and reveal that the average-case metric distortion of some classical RSCFs is often only slightly worse than that of RSCFs tailored to minimize the metric distortion. Finally, we also analytically study the expected metric distortion of RSCFs for the impartial culture distribution. Specifically, we show that, under this distribution, every reasonable RSCF has an expected metric distortion close to $2$ when the number of voters is large.

==> CSV/10candidates/EuclideanCube3Average.csv <==
n,RandomDictatorship,C1ML,C2ML,CRWW,TwoAgree,PluralityVeto
11,2.4030147481306576,2.0259296612719164,2.0249156082223783,1.9920550413754452,2.3894977775823683,2.194415830498866
,2.3885527844461305,2.01613482197917,2.0193724689233905,1.987663104107316,2.3242906100410408,2.1661502530451
,2.3795821666696537,2.020424644693118,2.0228953139920494,1.9883446161493317,2.30596961717596,2.1470590104421046
,2.3809423065800677,2.015329800799857,2.017528280388411,1.9889060428738414,2.2978030675755616,2.140415473044877
51,2.3711010331714197,2.025531864991953,2.0284049570160234,1.9963041352999393,2.2967572535565792,2.1376227196429953
,2.3776865167218895,2.012038299198165,2.014700542565291,1.9854063725327702,2.2953158888644825,2.1440486233170115
,2.3760920973901474,2.0062696516810306,2.0092666701636754,1.9827573073574307,2.2908512598379067,2.148618797045735
,2.363523811526579,2.0304063005324866,2.03394960067419,2.001292424881129,2.288512190777005,2.133204263618252
,2.3820521860780355,2.0056966405079066,2.007947323184084,1.9813972931162644,2.2952915011524593,2.139175631594591
101,2.3720697956839576,2.020496163797177,2.0220942062545,1.9924587097342492,2.2877181439327536,2.1325077137413317
,2.375472212893895,2.017266726254955,2.020739969624216,1.991448547096863,2.2883980138058386,2.1444729094620034
,2.373163526769542,2.0144932064596937,2.0173154317138655,1.9873665279341395,2.28514992073558,2.1367995352701965
,2.376487241457121,2.0137917719369414,2.016804740104821,1.9892174879276674,2.2925621858760312,2.1407612793693027
,2.3794539337993097,2.0097637140273394,2.011313449905025,1.9832085660165417,2.2918251800549343,2.1436704954346952
151,2.376179567444351,2.008587667645799,2.010344727302234,1.9835482627884358,2.2860891325432933,2.140512067486058
,2.372428794705679,2.018637313260316,2.020065954641755,1.9893149562352452,2.281127901264849,2.1422174271468966
,2.3769757257983337,2.0121879556752624,2.014123394745663,1.9859674101720228,2.2862486632245327,2.1320025753640737
,2.3810382419142266,2.0077552624184114,2.0093802210377327,1.9824812113347057,2.2851531806853727,2.141600080782949
,2.3757984831746897,2.0128379843007567,2.0147055527251374,1.9867622315633395,2.2861754413732513,2.141117280663707
201,2.37686439088483,2.011407478092017,2.0115404132444303,1.9841393452668297,2.2867883884606415,2.137998873532795


==> CSV/10candidates/ImpartialCultureAverage.csv <==
n,RandomDictatorship,C1ML,C2ML,CRWW,TwoAgree,PluralityVeto
11,2.2373461891643704,2.1296237449684816,2.129261443454003,2.0712937907892894,2.1690501244993903,2.167983851611351
,2.190049605474216,2.1142282303217685,2.114285926810215,2.068771884242894,2.135965764932872,2.168940685264096
,2.1608385681649063,2.1170941007639956,2.1147102076820574,2.0705867324625906,2.1166573058694214,2.139838108932254
,2.140953065901337,2.1149732295335064,2.111845081927649,2.0703899063457176,2.105677455873132,2.1258006465605095
51,2.1340774239345333,2.1134294976539887,2.109913175391006,2.069462646448255,2.1009023032750966,2.1177738953477463
,2.1198420192545053,2.110580233649404,2.110261938753348,2.070041877987132,2.090812907761019,2.105303938238909
,2.1131646830404094,2.1113733515245405,2.110167066924766,2.0712431298766463,2.086544500527079,2.1009235991111734
,2.1064108520848923,2.11330714180662,2.1117160727950677,2.070736268673916,2.0806603786189117,2.099634961647687
,2.10102678664447,2.112292482883466,2.111526147880855,2.070155976296515,2.077102237444588,2.099965599957916
101,2.0946311292357196,2.1147089030496384,2.1138157030904363,2.0717186716811784,2.0736860673846977,2.0966114986426385
,2.093033562649207,2.110793015509459,2.108781447987633,2.068685449394677,2.0723612601241537,2.0974393449059963
,2.087898774902501,2.1110787267999083,2.109547780440908,2.0691194018394805,2.0688965490972553,2.0985941412194777
,2.0854467576921736,2.111552496846495,2.1094148152650614,2.068184937901112,2.0663438443312,2.095301888966695
,2.0838731470950065,2.1122282619104227,2.1105117464838905,2.0688126173231214,2.066559171276339,2.096746908273471
151,2.0800688462853048,2.111508201311727,2.109976207614456,2.069028612530591,2.063114610489254,2.095915669126235
,2.075485787355091,2.11319068259032,2.11100444977565,2.069119388199853,2.059146146270569,2.0952652719935676
,2.074278681617571,2.112798565775358,2.1110855894189453,2.0691892852496543,2.0589992714179317,2.096619327650529
,2.0725462962824706,2.1110581028367634,2.109845244150789,2.0681439475242143,2.0572348960227513,2.0972902538115448
,2.0717236801670986,2.112755018410764,2.1105742762174002,2.068669289082629,2.0566872269220604,2.097801530083666
201,2.0697997074792873,2.111863710068784,2.1107692726973926,2.069033684857187,2.0562786585850783,2.0965771361985377


==> CSV/15candidates/EuclideanCube3Average.csv <==
n,RandomDictatorship,C1ML,C2ML,CRWW,TwoAgree,PluralityVeto
11,2.4269842233524064,1.9935438273549488,1.9914467025758538,1.9855598011936149,2.4269842233524064,2.251886796536796
,2.425657926328421,1.9743872997892349,1.9755381626230681,1.9732907502394563,2.399544114973829,2.268156368291246
,2.418866753424853,1.979589700083287,1.981428865727736,1.9753255079339378,2.378771440290299,2.262719937467572
,2.4125738504633754,1.979201261371602,1.9798607593958522,1.9797561536637662,2.3712665661574723,2.259312151806734
51,2.4167211041490178,1.9761717286717955,1.977754644873862,1.9785918326384726,2.371339240414727,2.2608968392098525
,2.4076857998861683,1.9828533591579396,1.9856182170921775,1.983147161278682,2.360457040315078,2.253979209294522
,2.415973350216494,1.9713295109028603,1.9729043105619148,1.9718060680032863,2.364656427347196,2.263402973046912
,2.40943016380145,1.9782912613898542,1.9796470484641493,1.9783648639973361,2.3573511558095355,2.259559948405359
,2.4132624221305368,1.9681742252578014,1.9701178846528238,1.9718834445404025,2.3623770983338814,2.2569557339370467
101,2.4100609679568983,1.9729987945831278,1.9754773217161263,1.9755948999492061,2.3548634511735345,2.254666446931558
,2.410086297821,1.972917182718381,1.9746612393904772,1.9748394791937784,2.3567705076607983,2.2588034893287126
,2.4100573190212353,1.9749374970821296,1.9767400164302154,1.9766221330083598,2.359318121320513,2.256499811329436
,2.4092576125882745,1.9760772444452646,1.9774076786599522,1.9776552355329082,2.3553828078522354,2.2557549608985963
,2.4086883862586936,1.9772261754232932,1.9792125887570378,1.9779617107298018,2.355174608413062,2.2526927414141906
151,2.41312108343477,1.9710764165418253,1.9725351700859133,1.9734000884683227,2.356066809492171,2.2636707893192325
,2.4093740023229477,1.972825682829348,1.975277118251853,1.9769354090645745,2.35733083615369,2.2557821487446255
,2.409361980141355,1.9810272511135891,1.9819981673061848,1.9804327163439517,2.3565004014220845,2.2535933104643426
,2.4084516209851774,1.976423939520257,1.9778138114741268,1.9772113544199676,2.3519766874299566,2.259244530851455
,2.405136293634993,1.9811086672012375,1.9824903669831355,1.9803160200405683,2.3494463886025065,2.2531809495933692
201,2.407514670048003,1.976582614750378,1.9779340563174368,1.9768466583576176,2.350373524239728,2.2585674589996416


==> CSV/15candidates/ImpartialCultureAverage.csv <==
n,RandomDictatorship,C1ML,C2ML,CRWW,TwoAgree,PluralityVeto
11,2.2535098124098116,2.105775961176058,2.099293559025901,2.061564500667916,2.1999575145325756,2.2120687638287637
,2.2031739793578216,2.0962658236751057,2.0892591373032308,2.061732436296705,2.163625515109179,2.1946318064891637
,2.1713514370208715,2.086052113488238,2.084041425907045,2.0599567803386183,2.139169155814231,2.1682108082708402
,2.15398997901319,2.081127631394497,2.0773582570532088,2.056541830630861,2.1252316180356057,2.145487631261285
51,2.1395612352243325,2.0830029737311015,2.0783030882602116,2.0566519780974257,2.1123796844183795,2.13030596296066
,2.127247959410351,2.0819786786825145,2.077137284657595,2.055990394390343,2.10593287076167,2.1188298694397982
,2.1196503105961675,2.0818320740914134,2.0784657262769333,2.056159924175135,2.0970620871906007,2.1096077660669224
,2.1138150462834164,2.079534588917402,2.074689644897497,2.0538645521418406,2.0939678171049203,2.104558567296045
,2.107369039783125,2.0787867520952,2.0750831235706677,2.0542944484077297,2.089395622907047,2.0974631170023956
101,2.1042253099554333,2.0776117111950407,2.074372565880569,2.052724632599505,2.0857703542918062,2.0943541288367187
,2.0962990273196733,2.0791395419356866,2.0749696422775044,2.0530241303269405,2.0804928836268983,2.0911564734878927
,2.0948270740953805,2.078164373558051,2.0756300876822005,2.053456095684075,2.079156001674125,2.091736408329313
,2.091777956637915,2.077886067679921,2.074127221267095,2.052590051510889,2.0764422273022958,2.087050336021965
,2.0891407464129004,2.076189936806703,2.0723123399581764,2.051399194296193,2.075282124305203,2.0863347678394955
151,2.083479464775821,2.0767746896608004,2.0739985738680513,2.0514975095774726,2.070878126919977,2.0833983330370556
,2.0826129343851543,2.0773954648166204,2.0742985545400177,2.0515066222491622,2.0696368697515846,2.0823714540657248
,2.079988268800515,2.074863483505177,2.073162840456724,2.051275189565654,2.0672863333056672,2.0830186091456007
,2.077895937393394,2.0764639494982253,2.073070506933467,2.0506439674445853,2.065628597774964,2.080232957290139
,2.075991730504114,2.075729050578803,2.074291905208359,2.050967856000893,2.0648538152516824,2.0807896506912003
201,2.0746598840830193,2.075240173923559,2.072601262254123,2.0501156703507855,2.063109907722428,2.0815696861383075


==> CSV/5candidates/EuclideanCube3Average.csv <==
n,RandomDictatorship,C1ML,C2ML,CRWW,TwoAgree,PluralityVeto
11,2.3324475453839084,2.1479953703703702,2.1472044532627863,2.0455298024580033,2.210947932265578,2.02955462962963
,2.3301094493027965,2.1165998192935596,2.1213161760190493,2.0241872893984585,2.1823554489002794,1.9914989966983192
,2.3205990780706256,2.1341894067630593,2.137217852810032,2.036300716224716,2.1765003187748047,1.989558371094393
,2.321935648034404,2.122599136363212,2.1255979746050326,2.0299024457858756,2.1660841265388453,1.9817187600889161
51,2.322804823397544,2.117125266529375,2.119494151387139,2.025411265999314,2.162976978010551,1.989081334814628
,2.3248043841964177,2.1041458600854233,2.1075186335392337,2.017280605862095,2.1562959959594696,1.9815941617287294
,2.3203684447045436,2.110479153142007,2.11224105445939,2.018874485329045,2.1569991476329498,1.9754915821756331
,2.3168090327229374,2.119824817199704,2.1226415111330295,2.029280147547755,2.1586932440829387,1.9884123654350956
,2.323296336423003,2.109906358626771,2.111726462721192,2.020935818836562,2.1611390954769942,1.9776952124930578
101,2.3274172813627274,2.09335960918126,2.096018585833901,2.0100007894298217,2.1508130260342777,1.967285946606785
,2.319443045265495,2.113235399666537,2.115554482010797,2.024229800496801,2.158361630152084,1.981164992186757
,2.3178232765842894,2.1131475426783597,2.1160486438998314,2.023309606442713,2.15178442220956,1.9846381174601586
,2.318741355288863,2.1190594283618456,2.1203819052169792,2.0262449090392702,2.1531656438634634,1.9754199138899475
,2.3181274016502305,2.1114743704805816,2.113587023339601,2.0231463000658367,2.1545928812684028,1.9772779123801023
151,2.313159244457245,2.116692458625881,2.1194543104060424,2.026598322250885,2.1534302565964207,1.9822830743190647
,2.3189577074695533,2.1135724661063735,2.1147074259832253,2.022599024503653,2.1593842785724466,1.984133755182819
,2.320022074329187,2.11013420717227,2.112718028723577,2.021503979679107,2.153373172504367,1.9721772933947195
,2.323540020222026,2.1038344563462474,2.105726865401076,2.0150502062741866,2.154295496943262,1.972256431180702
,2.3187181181846652,2.113757325621123,2.116202753190916,2.023768286819619,2.1567323110698586,1.9778830475163853
201,2.311447045159199,2.114782913237285,2.1172500381430726,2.026861476805816,2.155826503367446,1.9905528890606143


==> CSV/5candidates/ImpartialCultureAverage.csv <==
n,RandomDictatorship,C1ML,C2ML,CRWW,TwoAgree,PluralityVeto
11,2.2258924242424243,2.17900386002886,2.181891406890032,2.0825451178115246,2.1038196436366627,2.0778649555781907
,2.173969650565823,2.192748084301892,2.2007430406801203,2.104716483938172,2.093076393527981,2.1066573135752273
,2.145841743299202,2.203781384463772,2.212338023583316,2.1166829255904522,2.0815544782179702,2.1187779244851845
,2.131824023072081,2.2022548320413633,2.2062081207901842,2.1134863873655485,2.074701000799953,2.1247845492121002
51,2.1177945159236455,2.2123074761335086,2.2181211416345463,2.1224106507163176,2.0688606721238316,2.1292769382432266
,2.1087801113371993,2.2143835697503382,2.221129176139263,2.1244695099161657,2.0647360637235135,2.1338721947102925
,2.101393213878634,2.2203741258091605,2.223503208193236,2.126889421141871,2.0622441487040652,2.14252331241594
,2.0975818692312793,2.2170512690859603,2.2199919678558198,2.1243603861876728,2.0598412249421956,2.152974124528262
,2.090019598465073,2.2228805052276526,2.227385622007666,2.1285945902614976,2.0559099066610975,2.1550968396563466
101,2.086676243157235,2.2238673727578653,2.2260545280485995,2.1274374283955026,2.0557276643518962,2.161895338034793
,2.0836198200714273,2.2263856313930437,2.2277466057007382,2.1285289974993447,2.0528385990277003,2.1618440149857023
,2.078830986315248,2.2278741691013693,2.23082432457463,2.130208706369086,2.049944248249357,2.1697906177981676
,2.074884239417115,2.2273440862436984,2.2304864977353454,2.1298537284537136,2.0482779077645494,2.1688299580458996
,2.0733578429645214,2.23070400264574,2.231960413848686,2.1312615947366202,2.0488180119441233,2.173064238244532
151,2.0712194926927614,2.227390097814119,2.2284308181390924,2.1292665501039316,2.047806545167056,2.1795452924760865
,2.068150379648815,2.2330353850884985,2.2329241405274862,2.131955321954748,2.0457603927370314,2.177573376055509
,2.067518793512324,2.227738918773825,2.229918611889022,2.130259204162062,2.044736656421259,2.1800804483201683
,2.0661286421726914,2.2270252817182663,2.227814153765781,2.128454874901484,2.043370374786632,2.180238228455819
,2.0653998554084154,2.227044514872367,2.2287481796778756,2.1292633466094224,2.042661068436485,2.18124114474759
201,2.062828598593431,2.230760088815377,2.2318571844004347,2.1307648532659322,2.0422306221491415,2.1879301470911168


==> CSV/SpotifyDataAverage.csv <==
n,RandomDictatorship,C1ML,C2ML,CRWW,PluralityVeto
Jan 1,2.5293884501158885,1.6941689535458302,1.6941689535458302,1.6670812272782345,1.6997119770068108
,2.552795999352123,1.2280039174003468,1.2280039174003468,1.2308266405618886,1.2280039174003468
,1.754666580918082,1.3613595438175268,1.3613595438175268,1.332825621435234,1.3613595438175268
,2.4801694195408666,1.5854507324687221,1.5854507324687221,1.5385616569855614,1.5854507324687221
,2.8070064788222417,1.3296495008259714,1.3296495008259714,1.3054382172673102,1.3296495008259714
,2.7641973024620556,1.4435598124360285,1.4435598124360285,1.401123409755024,1.4435598124360285
Mar 26,2.8135854688359028,1.3199835356611018,1.3199835356611018,1.3021471552839026,1.3199835356611018
,2.6788396369185983,1.5947563322054668,1.5947563322054668,1.5221490202787678,1.4496806747420954
,2.4093402719941173,2.092896759158072,2.092896759158072,1.9399269520211804,1.9859159668411455
,2.468851532533041,1.9561688413192164,1.9561688413192164,1.8592085101079878,1.9561688413192164
,2.285675484541545,1.7506308284916388,1.7506308284916388,1.680108036424065,1.7096019169270131
,2.501239509980124,1.8327695724312263,1.8327695724312263,1.767198718180779,1.8327695724312263
Jun 21,2.5216271708782636,1.931828444986339,1.931828444986339,1.8450653575845244,1.931828444986339
,2.4713870547508288,1.9670572828467556,1.9670572828467556,1.878598651580751,1.9670572828467556
,2.308167118936694,2.1759884181794398,2.1759884181794398,2.0651501262476772,1.9891834689600487
,2.442700805695076,1.8398126950987759,1.8398126950987759,1.8182099061198878,1.8398126950987759
,2.3145653737245424,2.2627101058595183,2.2627101058595183,2.0976278718388204,1.9435324464248276
,2.3161126397466303,2.519253728922366,2.519253728922366,2.245521783514755,1.9466541687545005
Sep 13,2.2136582226581036,2.2015369250655454,2.2448740986446545,2.138761672283271,2.1658263011949646
,2.36397459160532,1.9584472318673432,1.9584472318673432,1.9167786385210739,1.966850593211881
,2.4673597350973453,1.8388720681623276,1.8388720681623276,1.8035359673647011,1.8388720681623276
,2.3361651427335275,2.0808108189394496,2.0808108189394496,1.9725028992172307,1.9827864909950201
,2.3462030035837005,2.2977119748241592,2.2977119748241592,2.111578890095724,2.0023433228079375
,2.382332482561265,2.0051601974015765,2.0051601974015765,1.920415782059441,2.0150352541620604
,2.394649498660616,1.9584079041916709,1.9584079041916709,1.8910799507401215,1.8897208564282686


==> CSV/SpotifyDataMax.csv <==
n,RandomDictatorship,C1ML,C2ML,CRWW,PluralityVeto
Jan 1,2.9038461538461493,2.333333333333332,2.333333333333332,2.197726771514588,2.1228070175438623
,2.9600000000000013,1.7999999999999987,1.7999999999999987,1.7430725687189974,1.7999999999999987
,2.9591836734693895,2.0,2.0,1.8986534086980256,2.0
,2.9607843137254886,2.0322580645161277,2.0322580645161277,1.9220850343142233,2.0322580645161277
,2.962264150943401,2.0,2.0,1.8986741126690738,2.0
,2.9433962264151035,2.1612903225806437,2.1612903225806437,2.017406725550183,2.1612903225806437
Mar 26,2.9383753501400505,2.200000000000001,2.200000000000001,2.0454883290755257,2.200000000000001
,2.847222222222223,2.655172413793103,2.655172413793103,2.330661018312927,2.1875
,2.5490566037735896,2.840000000000001,2.840000000000001,2.462282670196047,2.3142857142857127
,2.557777777777773,2.25,2.25,2.078320913394321,2.25
,2.6226415094339592,2.428571428571426,2.428571428571426,2.21433466114586,2.1999999999999984
,2.6098039215686213,1.9729729729729717,1.9729729729729717,1.8723854605136956,1.9729729729729717
Jun 21,2.6111111111111174,2.142857142857141,2.142857142857141,2.0050424068359467,2.142857142857141
,2.5414285714285723,2.055555555555554,2.055555555555554,1.9587532703531734,2.055555555555554
,2.4427586206896588,2.5294117647058796,2.5294117647058796,2.3000642959701234,2.2727272727272716
,2.5157715260016946,1.9714285714285706,1.9714285714285706,1.9168986027636727,1.9714285714285706
,2.524528301886797,2.677419354838708,2.677419354838708,2.3863646767200124,2.1999999999999984
,2.3834841628959222,2.6666666666666683,2.6666666666666683,2.35189669316579,2.1999999999999966
Sep 13,2.28372093023256,2.6666666666666687,2.6666666666666687,2.365473707450346,2.3333333333333317
,2.492424242424247,2.1333333333333346,2.1333333333333346,2.0249022154554277,2.235294117647054
,2.64973262032085,2.066666666666668,2.066666666666668,1.9540032282723012,2.066666666666668
,2.518272425249172,2.5862068965517233,2.5862068965517233,2.304797051514792,2.2121212121212106
,2.489130434782612,2.749999999999999,2.749999999999999,2.488012775442082,2.25
,2.578947368421054,2.769230769230769,2.769230769230769,2.491078459369552,2.523809523809522
,2.6210526315789413,2.3076923076923084,2.3076923076923084,2.1973100690107676,2.149425287356326


==> CSV/SpotifyDataMin.csv <==
n,RandomDictatorship,C1ML,C2ML,CRWW,PluralityVeto
Jan 1,2.180626780626776,1.1224489795918375,1.1224489795918375,1.122722748037651,1.1224489795918375
,1.0,1.0,1.0,1.0,1.0
,1.0,1.0,1.0,1.0,1.0
,1.0,1.0,1.0,1.0,1.0
,2.469202898550724,1.0384615384615392,1.0384615384615392,1.0388568363016244,1.0384615384615392
,2.431972789115648,1.07843137254902,1.07843137254902,1.0786185023388652,1.07843137254902
Mar 26,2.4201388888888933,1.0816326530612252,1.0816326530612252,1.084224594573787,1.0816326530612252
,2.2424969987995245,1.1818181818181812,1.1818181818181812,1.1823241115834733,1.1818181818181812
,2.202586206896551,1.78048780487805,1.78048780487805,1.7211391692743006,1.78048780487805
,2.3552941176470603,1.7894736842105268,1.7894736842105268,1.7322711321884836,1.7894736842105268
,1.0,1.0,1.0,1.0,1.0
,2.4603773584905793,1.5714285714285705,1.5714285714285705,1.5645150600064581,1.5714285714285705
Jun 21,2.4388314059647036,1.7027027027027017,1.7027027027027017,1.6649273276620242,1.7027027027027017
,2.389365351629504,1.8333333333333326,1.8333333333333326,1.7717693642074244,1.8333333333333326
,2.19200887902331,1.878048780487806,1.878048780487806,1.874646678234175,1.7941176470588205
,2.3692722371967734,1.7272727272727262,1.7272727272727262,1.7101235059081161,1.7272727272727262
,2.1698113207547207,1.7391304347826098,1.7391304347826098,1.7288646106998888,1.7391304347826098
,2.248710010319924,2.263157894736843,2.263157894736843,2.1001589133239214,1.7878787878787865
Sep 13,2.1212903225806463,2.0476190476190466,2.0476190476190466,2.0287951488071987,2.0000000000000018
,2.2689075630252065,1.790697674418606,1.790697674418606,1.7972724267595648,1.790697674418606
,2.344202898550722,1.6190476190476184,1.6190476190476184,1.6269385565994365,1.6190476190476184
,2.247035573122529,1.7222222222222212,1.7222222222222212,1.687894983951168,1.7222222222222212
,2.2339181286549743,1.8484848484848477,1.8484848484848477,1.7831426690096037,1.8484848484848477
,2.1916461916461922,1.6060606060606053,1.6060606060606053,1.616887235083248,1.6060606060606053
,2.2115171650055374,1.578947368421053,1.578947368421053,1.5857560227212166,1.578947368421053


==> CSV/SpotifyDataVariance.csv <==
n,RandomDictatorship,C1ML,C2ML,CRWW,PluralityVeto
Jan 1,0.06255413794228538,0.1566614503476173,0.1566614503476173,0.13880325242934155,0.153897399524231
,0.4351014593060625,0.08897968729694743,0.08897968729694743,0.07359671828170546,0.08897968729694743
,0.5937374473316499,0.19445478764234767,0.19445478764234767,0.15716312491591905,0.19445478764234767
,0.24092461238812096,0.21278148307862085,0.21278148307862085,0.16185085668284308,0.21278148307862085
,0.040201363059097606,0.14766800074556602,0.14766800074556602,0.1189846528868003,0.14766800074556602
,0.05239404941358384,0.21982921233696426,0.21982921233696426,0.16914736017299356,0.21982921233696426
Mar 26,0.026171400486742852,0.12309006288571056,0.12309006288571056,0.09007491545134304,0.12309006288571056
,0.0477103421107294,0.30695037657607777,0.30695037657607777,0.18659961475912645,0.10681658855290396
,0.010939312175527087,0.08361304996280904,0.08361304996280904,0.03801968897086499,0.027103519594826576
,0.002472899953971347,0.0133474493791927,0.0133474493791927,0.007520741761265275,0.0133474493791927
,0.2849426350688285,0.13638729565423494,0.13638729565423494,0.10165953950578392,0.1026407963950616
,0.0017022737784855558,0.008556601829738275,0.008556601829738275,0.004954875298625044,0.008556601829738275
Jun 21,0.0015570264245551,0.012394464991519609,0.012394464991519609,0.007330663822347609,0.012394464991519609
,0.0014915616136763142,0.005237732069926288,0.005237732069926288,0.003170553340654559,0.005237732069926288
,0.005244965959123016,0.029875803097441762,0.029875803097441762,0.014088294395390815,0.014676927086779428
,0.0016886252870993406,0.004092976673228433,0.004092976673228433,0.0031848101611520177,0.004092976673228433
,0.01014801840067792,0.0876531885149816,0.0876531885149816,0.036640303179335545,0.017205979411251997
,0.001353871095755321,0.010003336151945692,0.010003336151945692,0.0037203546501650806,0.01500217895594823
Sep 13,0.0028321839093838675,0.02883775579294897,0.026447926397355152,0.008719299927671195,0.010643300145508013
,0.004978037638854704,0.011985270055694771,0.011985270055694771,0.005172872306223459,0.01557891166402538
,0.010494570744255758,0.020520864360341676,0.020520864360341676,0.012569923209950271,0.020520864360341676
,0.00510942452052551,0.05570537976723001,0.05570537976723001,0.02550211305374811,0.016294448728952825
,0.005495101640569025,0.06994898133789743,0.06994898133789743,0.04096672593971956,0.0167583251390437
,0.018967580897501158,0.11734699916426225,0.11734699916426225,0.060025562659703116,0.09068033439648836
,0.017010676725278746,0.06544828326860298,0.06544828326860298,0.042084852161400794,0.03658872502594158

